A Realism Metric for Generated LiDAR Point Clouds

A considerable amount of research is concerned with the generation of realistic sensor data. LiDAR point clouds are generated by complex simulations or learned generative models. The generated data is usually exploited to enable or improve downstream perception algorithms. Two major questions arise from these procedures: First, how to evaluate the realism of the generated data? Second, does more realistic data also lead to better perception performance? This paper addresses both questions and presents a novel metric to quantify the realism of LiDAR point clouds. Relevant features are learned from real-world and synthetic point clouds by training on a proxy classification task. In a series of experiments, we demonstrate the application of our metric to determine the realism of generated LiDAR data and compare the realism estimation of our metric to the performance of a segmentation model. We confirm that our metric provides an indication for the downstream segmentation performance.

==> data/accuracy_over_factor.csv <==
factor,classifier,real,misc,syn,adversary
1.00E-03,0.95,1.00,0.32,0.54,0.58
1.00E-02,0.95,1.00,0.42,0.57,0.63
6.00E-02,0.95,0.51,0.49,0.67,0.55
1.00E-01,0.92,0.62,0.53,0.55,0.56
2.00E-01,0.94,0.50,0.46,0.60,0.51
3.00E-01,0.93,0.51,0.50,0.49,0.50
4.00E-01,0.94,0.48,0.50,0.39,0.46
6.00E-01,0.92,0.55,0.50,0.53,0.52
8.00E-01,0.89,0.63,0.43,0.50,0.51
9.00E-01,0.29,0.51,0.50,0.33,0.46
2.00E+00,0.29,0.50,0.33,0.51,0.43
1.00E+01,0.43,0.33,0.50,0.50,0.45


==> data/carla_gaussian_metric_results.csv <==
Level,Misc_mean,Misc_stddev,Real_mean,Real_stddev,Syn_mean,Syn_stddev
0,0.0024941858863874997,0.003600758656599169,0.039027169093333335,0.016861813606180925,0.9584786481166668,0.016480587623478104
1e-3,0.13870669430933333,0.032192772435129524,0.07404273580333334,0.015542006009571131,0.7872505706166666,0.025863408014158453
3e-3,0.14060299513500002,0.03054600680712064,0.09526613239666666,0.02457963220559836,0.7641308747833333,0.02560182125960975
7e-3,0.141371815295,0.031051936763029246,0.157261317035,0.03826533719640072,0.70136686585,0.030294251238684896
1e-2,0.14304570456166668,0.03178988155023814,0.18779559054999997,0.04120379214805291,0.6691587070833332,0.03153619544617281
3e-2,0.14903804190666667,0.028910057088021735,0.30263939991666666,0.042349480771801784,0.54832255865,0.03009261847798438
7e-2,0.15929272228333333,0.029646672061484514,0.3839294390333333,0.04842956096285162,0.4567778360833333,0.03544914875362453
1e-1,0.16935382015,0.030559311702359784,0.40671093955000004,0.05120992826828563,0.4239352390833333,0.03784398024386347
3e-1,0.2283893596933333,0.03522306447022181,0.38884682056666664,0.04351247284630161,0.3827638214833334,0.03476916042619362
7e-1,0.2696474927666667,0.03740007533439168,0.29845386513333333,0.039763949428852786,0.4318986390666667,0.031636064686567066
1e0,0.2933540221,0.035524674219650644,0.25299113121666666,0.03452808537576441,0.4536548467333334,0.029404867360502917
3e0,0.45848514134999996,0.039190336074284876,0.11206200032666667,0.01843002626109812,0.4294528575166667,0.037424244592682246
7e0,0.7193045851666666,0.027665909527976953,0.024565255391666665,0.00815008033963624,0.25613015925,0.027451578474188675
1e1,0.7757176996166667,0.02167997018737307,0.026874506783166663,0.0084029275221996,0.19740779096666666,0.020625125611663783


==> data/metric_training_results.csv <==
dataset,misc_mean,misc_stddev,real_mean,real_stddev,syn_mean,syn_stddev
misc4,0.6935894193239999,0.184161558805281,0.206022120793,0.12144942547605188,0.1003884589221,0.074342078519899002
gtav,0.0269667272708,0.01895771667102804,0.3528408326300001,0.14463431597398602,0.62019244035099995,0.1548638702053916
pandaset,0.026376931176599994,0.01692967350688048,0.87742785806,0.03838595853329274,0.09619520750300001,0.03572554766464529
misc3,0.9771920650300001,0.003437626716759019,0.0124838966817439996,0.003082921899582288,0.01032407360233932997,0.0005589996377807768
misc2,0.95212162119,0.01745113616016432,0.026744970069445401,0.015143116781670239,0.021133434772607329,0.004134161708561737
misc1,0.94827448165,0.022694125745863648,0.031051375819695298,0.02181063251355351,0.020674166138025364,0.00154601635906433
geometricset,0.00219459037271307,0.0024802835170719046,0.0057203341938299995,0.004747245295051344,0.9920850801300001,0.00623449013950136
carla,0.00756165706097,0.005900335406444726,0.16049557354299998,0.032755941841324264,0.8319427663300001,0.03426785834862309
nuscenes,0.0232499495744,0.017207940113193754,0.8359897168699999,0.04709783853032692,0.140760330901,0.04144040462692943
kitti,0.00956769522154,0.008484509527627587,0.79017128676,0.05107548092800236,0.200261019798,0.04681819360416138


==> tikz/carla_gaussian_levels.tikz <==
\begin{tikzpicture}
    \pgfplotsset{
        width=6.6cm,
        height=4cm,
        compat=newest,
        grid style={dashed,gray!30},
    }

    \begin{semilogxaxis}[
        xlabel=$\sigma$ in meters,
        ylabel=Mean Metric Scores,
        ymin=0,
        ymax=1,
        xmin=1e-3,
        xmax=1e1,
        grid=both,
        legend style={at={(0.5,1.1)},anchor=south},
        legend columns=-1,
        legend cell align={left},
    ]

        \addplot[color=real_plot,mark=*,error bars/.cd,y dir=both,y explicit] table[x=Level,y=Real_mean,y error=Real_stddev,col sep=comma] {data/carla_gaussian_metric_results.csv};

        \addplot[color=syn_plot,mark=triangle*,error bars/.cd,y dir=both,y explicit] table[x=Level,y=Syn_mean,y error=Syn_stddev,col sep=comma] {data/carla_gaussian_metric_results.csv};

        \addplot[color=misc_plot,mark=square*,error bars/.cd,y dir=both,y explicit] table[x=Level,y=Misc_mean,y error=Misc_stddev,col sep=comma] {data/carla_gaussian_metric_results.csv};

        \legend{$S^\Real{}$,$S^\Syn{}$,$S^\Misc{}$}
    \end{semilogxaxis}
\end{tikzpicture}


==> tikz/lower_bound_confusion.tikz <==
\begin{tikzpicture}
    \tikzset{
        field/.pic = {
            \def\w{0.7};
            \draw[pic actions] (-\w/2,-\w/2) rectangle +(\w,\w);
            \node[draw=none, text=black, opacity=1.0, anchor=center] at (0,0) {\tikzpictext};
        }
    }

    % top description
    \foreach \x in {1,2,3} {
        \pic[draw=none, pic text={$\tilde{K}_\x$}] at (-0.7+\x*0.7,2*0.7) {field};
    }
    % left description
    \pic[draw=none, pic text={$K_1$}] at (-1*0.7,0.7) {field};
    \pic[draw=none, pic text={$K_2$}] at (-1*0.7,0) {field};
    \pic[draw=none, pic text={$K_3$}] at (-1*0.7,-0.7) {field};
    % top row
    \pic[fill=blue!10!white, pic text={$1$}] at (0*0.7,0.7) {field};
    \pic[fill=white, pic text={$0$}] at (1*0.7,0.7) {field};
    \pic[fill=white, pic text={$0$}] at (2*0.7,0.7) {field};
    % middle row
    \pic[fill=white, pic text={$0$}] at (0*0.7,0) {field};
    \pic[fill=orange!20!white, pic text={$1$}] at (1*0.7,0) {field};
    \pic[fill=white, pic text={$0$}] at (2*0.7,0) {field};
    % bottom row
    \pic[fill=white, pic text={$0$}] at (0*0.7,-0.7) {field};
    \pic[fill=white, pic text={$0$}] at (1*0.7,-0.7) {field};
    \pic[fill=red!10!white, pic text={$1$}] at (2*0.7,-0.7) {field};


    % top description
    \pic[draw=none, pic text={$\tilde{K}_{11}$}] at (5+0*0.7,4*0.7) {field};
    \pic[draw=none, pic text={$\tilde{K}_{12}$}] at (5+1*0.7,4*0.7) {field};
    \pic[draw=none, pic text={$\tilde{K}_{21}$}] at (5+2*0.7,4*0.7) {field};
    \pic[draw=none, pic text={$\tilde{K}_{22}$}] at (5+3*0.7,4*0.7) {field};
    \pic[draw=none, pic text={$\tilde{K}_{31}$}] at (5+4*0.7,4*0.7) {field};
    \pic[draw=none, pic text={$\tilde{K}_{32}$}] at (5+5*0.7,4*0.7) {field};
    \pic[draw=none, pic text={$\tilde{K}_{33}$}] at (5+6*0.7,4*0.7) {field};
    % left description
    \pic[draw=none, pic text={$K_{11}$}] at (5-0.7,3*0.7) {field};
    \pic[draw=none, pic text={$K_{12}$}] at (5-0.7,2*0.7) {field};
    \pic[draw=none, pic text={$K_{21}$}] at (5-0.7,1*0.7) {field};
    \pic[draw=none, pic text={$K_{22}$}] at (5-0.7,0*0.7) {field};
    \pic[draw=none, pic text={$K_{31}$}] at (5-0.7,-1*0.7) {field};
    \pic[draw=none, pic text={$K_{32}$}] at (5-0.7,-2*0.7) {field};
    \pic[draw=none, pic text={$K_{33}$}] at (5-0.7,-3*0.7) {field};
    % +3 row
    \pic[fill=blue!10!white, pic text={$\frac{1}{2}$}] at (5+0*0.7,3*0.7) {field};
    \pic[fill=blue!10!white, pic text={$\frac{1}{2}$}] at (5+1*0.7,3*0.7) {field};
    \foreach \x in {2,...,6}{
        \pic[fill=white, pic text={$0$}] at (5+\x*0.7,3*0.7) {field};
    }
    % +2 row
    \pic[fill=blue!10!white, pic text={$\frac{1}{2}$}] at (5+0*0.7,2*0.7) {field};
    \pic[fill=blue!10!white, pic text={$\frac{1}{2}$}] at (5+1*0.7,2*0.7) {field};
    \foreach \x in {2,...,6}{
        \pic[fill=white, pic text={$0$}] at (5+\x*0.7,2*0.7) {field};
    }
    % +1 row
    \pic[fill=orange!20!white, pic text={$\frac{1}{2}$}] at (5+2*0.7,0.7) {field};
    \pic[fill=orange!20!white, pic text={$\frac{1}{2}$}] at (5+3*0.7,0.7) {field};
    \foreach \x in {0,1,4,5,6}{
        \pic[fill=white, pic text={$0$}] at (5+\x*0.7,0.7) {field};
    }
    % middle row
    \pic[fill=orange!20!white, pic text={$\frac{1}{2}$}] at (5+2*0.7,0) {field};
    \pic[fill=orange!20!white, pic text={$\frac{1}{2}$}] at (5+3*0.7,0) {field};
    \foreach \x in {0,1,4,5,6}{
        \pic[fill=white, pic text={$0$}] at (5+\x*0.7,0) {field};
    }
    % -1 row
    \foreach \x in {0,...,3}{
        \pic[fill=white, pic text={$0$}] at (5+\x*0.7,-0.7) {field};
    }
    \foreach \x in {4,5,6}{
        \pic[fill=red!10!white, pic text={$\frac{1}{3}$}] at (5+\x*0.7,-0.7) {field};
    }
    % -2 row
    \foreach \x in {0,...,3}{
        \pic[fill=white, pic text={$0$}] at (5+\x*0.7,-2*0.7) {field};
    }
    \foreach \x in {4,5,6}{
        \pic[fill=red!10!white, pic text={$\frac{1}{3}$}] at (5+\x*0.7,-2*0.7) {field};
    }
    % -3 row
    \foreach \x in {0,...,3}{
        \pic[fill=white, pic text={$0$}] at (5+\x*0.7,-3*0.7) {field};
    }
    \foreach \x in {4,5,6}{
        \pic[fill=red!10!white, pic text={$\frac{1}{3}$}] at (5+\x*0.7,-3*0.7) {field};
    }

    % top horizontal lines
    \pic[draw=none, pic text={$\tilde{K}_1$}] at (5+0.5*0.7,5*0.7) {field};
    \draw[blue] (5-0.3,4.5*0.7) -- +(2*0.7-0.2,0);

    \pic[draw=none, pic text={$\tilde{K}_2$}] at (5+2.5*0.7,5*0.7) {field};
    \draw[orange] (5+1.5*0.7+0.1,4.5*0.7) -- +(2*0.7-0.2,0);

    \pic[draw=none, pic text={$\tilde{K}_3$}] at (5+5*0.7,5*0.7) {field};
    \draw[red] (5+3.5*0.7+0.1,4.5*0.7) -- +(3*0.7-0.2,0);

    % left vertical lines
    \pic[draw=none, pic text={$K_1$}] at (5-2*0.7,3*0.7-0.4) {field};
    \draw[blue] (5-1.5*0.7,2*0.7-0.3) -- +(0,2*0.7-0.2);

    \pic[draw=none, pic text={$K_2$}] at (5-2*0.7,1*0.7-0.4) {field};
    \draw[orange] (5-1.5*0.7,-0.3) -- +(0,2*0.7-0.2);

    \pic[draw=none, pic text={$K_3$}] at (5-2*0.7,-2*0.7) {field};
    \draw[red] (5-1.5*0.7,-3*0.7-0.3) -- +(0,3*0.7-0.2);

\end{tikzpicture}

